Probing quasar lifetimes with proximate $21$-centimetre absorption in the diffuse intergalactic medium at redshifts $z\geq 6$

Enhanced ionizing radiation in close proximity to redshift $z\gtrsim 6$ quasars creates short windows of intergalactic Ly$\alpha$ transmission blueward of the quasar Ly$\alpha$ emission lines. The majority of these Ly$\alpha$ near-zones are consistent with quasars that have optically/UV bright lifetimes of $t_{\rm Q}\sim 10^{5}-10^{7}\rm\,yr$. However, lifetimes as short as $t_{\rm Q}\lesssim 10^{4}\rm\,yr$ appear to be required by the smallest Ly$\alpha$ near-zones. These short lifetimes present an apparent challenge for the growth of $\sim 10^{9}\rm\,M_{\odot}$ black holes at $z\gtrsim 6$. Accretion over longer timescales is only possible if black holes grow primarily in an obscured phase, or if the quasars are variable on timescales comparable to the equilibriation time for ionized hydrogen. Distinguishing between very young quasars and older quasars that have experienced episodic accretion with Ly$\alpha$ absorption alone is challenging, however. We therefore predict the signature of proximate 21-cm absorption around $z\gtrsim 6$ radio-loud quasars. For modest pre-heating of intergalactic hydrogen by the X-ray background, where the spin temperature $T_{\rm S} \lesssim 10^{2}\rm\,K$ prior to any quasar heating, we find proximate 21-cm absorption should be observable in the spectra of radio-loud quasars. The extent of the proximate 21-cm absorption is sensitive to the integrated lifetime of the quasar. Evidence for proximate 21-cm absorption from the diffuse intergalactic medium within $2-3\rm\,pMpc$ of a (radio-loud) quasar would be consistent with a short quasar lifetime, $t_{\rm Q}\lesssim 10^{5}\rm\,yr$, and would provide a complementary constraint on models for high redshift black hole growth.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
